Discovery of a Pulsar-powered Bow Shock Nebula in the Small Magellanic Cloud Supernova Remnant DEMS5

We report the discovery of a new Small Magellanic Cloud Pulsar Wind Nebula (PWN) at the edge of the Supernova Remnant (SNR)-DEM S5. The pulsar powered object has a cometary morphology similar to the Galactic PWN analogs PSR B1951+32 and 'the mouse'. It is travelling supersonically through the interstellar medium. We estimate the Pulsar kick velocity to be in the range of 700-2000 km/s for an age between 28-10 kyr. The radio spectral index for this SNR PWN pulsar system is flat (-0.29 $\pm$ 0.01) consistent with other similar objects. We infer that the putative pulsar has a radio spectral index of -1.8, which is typical for Galactic pulsars. We searched for dispersion measures (DMs) up to 1000 cm/pc^3 but found no convincing candidates with a S/N greater than 8. We produce a polarisation map for this PWN at 5500 MHz and find a mean fractional polarisation of P $\sim 23$ percent. The X-ray power-law spectrum (Gamma $\sim 2$) is indicative of non-thermal synchrotron emission as is expected from PWN-pulsar system. Finally, we detect DEM S5 in Infrared (IR) bands. Our IR photometric measurements strongly indicate the presence of shocked gas which is expected for SNRs. However, it is unusual to detect such IR emission in a SNR with a supersonic bow-shock PWN. We also find a low-velocity HI cloud of $\sim 107$ km/s which is possibly interacting with DEM S5. SNR DEM S5 is the first confirmed detection of a pulsar-powered bow shock nebula found outside the Galaxy.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
